Signatures of rare-earth elements in mineralogical form using laser-ablation dual-comb spectroscopy

Spectroscopy of laser-produced plasmas offers an avenue for real-time, standoff and non-preparatory sensing of rare-earth elements (REEs) within a mineralogical context with applications spanning exploration geology to ore body mapping to ore sorting. Demonstrations of laser-induced breakdown spectroscopy (LIBS) in rock samples have employed both atomic and molecular detection for REE sensors. In this work we evaluate a complementary technique of absorption spectroscopy, realized with dual-frequency combs. This approach provides multi-THz (nm) spectral coverage with simultaneous sub-GHz (pm) resolution. It can improve accuracy and line identification confidence in congested multi-species spectra, which makes it ideal for multi-species evaluations present within mineralogical samples. We analyze REE signatures in calibrated reference materials (CRMs) and a synthesized, REE-containing alloy for atomic, ionic and molecular (oxide) absorptions across three spectral windows. We identify lines from rare-earth and matrix elements, compare absorption line strengths and investigate their temporal evolution. For La I, Sm I and Ce I, preliminary limits of detection from 54-583 ppm are estimated for CRMs, using univariate analysis of selected transitions. Comparing the CRM signatures to those of REEs synthesized in a copper alloy, we observe that all REE lines appear earlier and disappear faster in the CRM samples. We attribute these dynamics to matrix effects: Among other elements, the increased oxygen content in the CRM could favor molecular formation. For rock samples, observations will once again differ due to grain sizes and bonding mechanisms. Compared to LIBS, we can resolve individual REE and matrix lines with minimal spectral overlap. These proof-of-principle results form a foundation for further development of this laser-based method as a mining sensor.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



